Successive Interference Cancellation for Bandlimited Channels with Direct Detection

The maximum information rates for bandlimited channels with direct detection are achieved with joint detection and decoding (JDD), but JDD is often too complex to implement. Two receiver structures are studied to reduce complexity: separate detection and decoding (SDD) and successive interference cancellation (SIC). For bipolar modulation, frequency-domain raised-cosine pulse shaping, and fiber-optic channels with chromatic dispersion, SIC achieves rates close to those of JDD, thereby attaining significant energy gains over SDD and intensity modulation. Gibbs sampling further reduces the detector complexity and achieves rates close to those of the forward-backward algorithm at low to intermediate signal-to-noise ratio (SNR) but stalls at high SNR. Simulations with polar codes, higher-order modulation, and multi-level coding confirm the predicted gains.

==> results/coded-results/pcm-sic_4-ASK_M=1_n=1024_R=1.00_listsize=8_16-CRC_P-design=5.00dB_alpha=0.20_L=30km_mem=5_is-systematic=1.txt <==
power fer ber 
3 1 0.27834
3.25 1 0.26573
3.5 0.997 0.24981
3.75 0.985 0.22115
4 0.916 0.17682
4.25 0.755 0.12416
4.5 0.49399 0.060943
4.75 0.26205 0.026448
5 0.10285 0.0096165
5.25 0.042373 0.0030427
5.5 0.01144 0.00059403
5.75 0.0033332 0.00013798
6 0.0010721 3.0644e-05
6.25 0.00035536 1.0112e-05
6.5 0.00015021 3.0262e-06
6.75 5.5514e-05 1.0225e-06
7 2.3853e-05 4.3439e-07


==> results/coded-results/pcm-sic_4-ASK_M=2_n=1024_R=1.00_listsize=8_16-CRC_P-design=4.00dB_alpha=0.20_L=30km_mem=5_is-systematic=1.txt <==
power fer ber 
3 0.576 0.08438
3.25 0.26533 0.031292
3.5 0.083403 0.0087671
3.75 0.024631 0.0025463
4 0.003719 0.00030279
4.25 0.00079324 4.8888e-05
4.5 0.000179 9.5513e-06
4.75 1.5088e-05 7.3671e-08


==> results/coded-results/pcm-sic_4-ASK_M=4_n=1024_R=1.00_listsize=8_16-CRC_P-design=4.00dB_alpha=0.20_L=30km_mem=5_is-systematic=1.txt <==
power fer ber 
3 0.16599 0.018666
3.25 0.049603 0.0048295
3.5 0.0091391 0.00082698
3.75 0.0016705 0.00010468
4 0.00027493 1.4747e-05


==> results/coded-results/pcm-sic_4-PAM_M=1_n=1024_R=1.00_listsize=8_16-CRC_P-design=4.00dB_alpha=0.20_L=30km_mem=5_is-systematic=1.txt <==
power fer ber 
3 1 0.21356
3.25 0.999 0.20437
3.5 0.997 0.18778
3.75 0.973 0.16473
4 0.869 0.12579
4.25 0.637 0.07529
4.5 0.37237 0.038491
4.75 0.179 0.01616
5 0.052966 0.0046361
5.25 0.01283 0.00097193
5.5 0.0029966 0.00017134
5.75 0.0008676 3.3865e-05
6 0.00012947 4.6022e-06
6.25 3.3096e-05 8.6199e-07
6.5 1.0097e-05 3.826e-07


==> results/coded-results/pcm-sic_4-PAM_M=2_n=1024_R=1.00_listsize=8_16-CRC_P-design=4.00dB_alpha=0.20_L=30km_mem=5_is-systematic=1.txt <==
power fer ber 
3 0.991 0.15699
3.25 0.902 0.11198
3.5 0.633 0.063167
3.75 0.27828 0.023332
4 0.074683 0.0057077
4.25 0.02073 0.001278
4.5 0.0045331 0.00024233
4.75 0.00079598 3.4093e-05
5 0.00010079 4.2625e-06


==> results/coded-results/pcm-sic_4-PAM_M=4_n=1024_R=1.00_listsize=8_16-CRC_P-design=4.00dB_alpha=0.20_L=30km_mem=5_is-systematic=1.txt <==
power fer ber 
3 0.955 0.11681
3.25 0.753 0.071412
3.5 0.3998 0.026945
3.75 0.13618 0.0069014
4 0.032938 0.0015124
4.25 0.005687 0.0002337
4.5 0.00097994 2.7207e-05
4.75 0.00016861 2.791e-06


==> results/rates_bcjr/4-ASK/4-ASK_M=1_alpha=0.00_L=30km_mem=9_n=30000.txt <==
power rate 
-10 0.0047869
-9 0.0060581
-8 0.01124
-7 0.016124
-6 0.026342
-5 0.041722
-4 0.067996
-3 0.10546
-2 0.16939
-1 0.25455
0 0.33517
1 0.49441
2 0.68514
3 0.90242
4 1.1796
5 1.4408
6 1.6516
7 1.7847
8 1.8771
9 1.9357
10 1.9429
11 1.9713
12 1.9606
13 1.9733
14 1.9531
15 1.9718
16 1.9832
17 1.9859
18 1.9734
19 1.9726
20 1.9646


==> results/rates_bcjr/4-ASK/4-ASK_M=2_alpha=0.00_L=30km_mem=9_n=30000.txt <==
power rate 
-10 0.0089802
-9 0.01431
-8 0.021286
-7 0.033878
-6 0.057936
-5 0.085095
-4 0.13037
-3 0.20169
-2 0.31228
-1 0.43034
0 0.56853
1 0.77167
2 0.98601
3 1.1911
4 1.4308
5 1.6265
6 1.7742
7 1.8624
8 1.9227
9 1.9601
10 1.9657
11 1.9817
12 1.9757
13 1.9805
14 1.9651
15 1.9837
16 1.9893
17 1.9906
18 1.983
19 1.9827
20 1.9795


==> results/rates_bcjr/4-ASK/4-ASK_M=3_alpha=0.00_L=30km_mem=9_n=30000.txt <==
power rate 
-10 0.011837
-9 0.017235
-8 0.026179
-7 0.0416
-6 0.068753
-5 0.10035
-4 0.15285
-3 0.23331
-2 0.35094
-1 0.47482
0 0.62948
1 0.83514
2 1.0482
3 1.2635
4 1.4881
5 1.6695
6 1.8019
7 1.881
8 1.9321
9 1.9632
10 1.971
11 1.9851
12 1.9773
13 1.9834
14 1.9677
15 1.9857
16 1.9905
17 1.9918
18 1.986
19 1.982
20 1.9803


==> results/rates_bcjr/4-ASK/4-ASK_M=4_alpha=0.00_L=30km_mem=9_n=30000.txt <==
power rate 
-10 0.012521
-9 0.017953
-8 0.027729
-7 0.043104
-6 0.073174
-5 0.10625
-4 0.15984
-3 0.24171
-2 0.36832
-1 0.49867
0 0.65586
1 0.86755
2 1.085
3 1.2944
4 1.5128
5 1.6858
6 1.8122
7 1.8865
8 1.9361
9 1.966
10 1.9735
11 1.9852
12 1.979
13 1.9832
14 1.9689
15 1.9871
16 1.9911
17 1.9923
18 1.9863
19 1.9842
20 1.9827


==> results/rates_bcjr/4-ASK/se_4-ASK_M=1_alpha=0.20_L=30km_mem=5_n=100000.txt <==
power se 
-10 0.003206
-9 0.0054737
-8 0.0089229
-7 0.014846
-6 0.021845
-5 0.034496
-4 0.059198
-3 0.091275
-2 0.13716
-1 0.19981
0 0.2894
1 0.39269
2 0.52405
3 0.67841
4 0.84348
5 1.0052
6 1.1421
7 1.2412
8 1.3199
9 1.3592
10 1.3952
11 1.4093
12 1.432
13 1.4281
14 1.4371
15 1.4485
16 1.4467
17 1.4495
18 1.4455
19 1.4491
20 1.4368


==> results/rates_bcjr/4-ASK/se_4-ASK_M=2_alpha=0.20_L=30km_mem=5_n=100000.txt <==
power se 
-10 0.006868
-9 0.011429
-8 0.018618
-7 0.029439
-6 0.044151
-5 0.069758
-4 0.10715
-3 0.1665
-2 0.23668
-1 0.33935
0 0.46447
1 0.60424
2 0.75903
3 0.92312
4 1.0723
5 1.2077
6 1.313
7 1.3807
8 1.4353
9 1.4647
10 1.4857
11 1.4959
12 1.5099
13 1.5102
14 1.5144
15 1.5205
16 1.5188
17 1.5213
18 1.5184
19 1.5218
20 1.511


==> results/rates_bcjr/4-ASK/se_4-ASK_M=4_alpha=0.20_L=30km_mem=5_n=100000.txt <==
power se 
-10 0.0082951
-9 0.013532
-8 0.022095
-7 0.03458
-6 0.052868
-5 0.082843
-4 0.12641
-3 0.1928
-2 0.27287
-1 0.38567
0 0.52339
1 0.67352
2 0.83361
3 0.99815
4 1.1439
5 1.27
6 1.3655
7 1.426
8 1.4697
9 1.4944
10 1.5128
11 1.521
12 1.5328
13 1.5338
14 1.5354
15 1.5416
16 1.5398
17 1.5418
18 1.5392
19 1.5422
20 1.5339


==> results/rates_bcjr/4-PAM/4-PAM_M=1_alpha=0.00_L=30km_mem=9_n=30000.txt <==
power rate 
-10 0.0093698
-9 0.01443
-8 0.02115
-7 0.03262
-6 0.054619
-5 0.077835
-4 0.12033
-3 0.17983
-2 0.25915
-1 0.35822
0 0.47433
1 0.60939
2 0.7603
3 0.94026
4 1.1303
5 1.3198
6 1.5347
7 1.703
8 1.8336
9 1.9149
10 1.9411
11 1.9602
12 1.9885
13 1.99
14 1.9858
15 1.9906
16 1.9859
17 1.9956
18 1.9918
19 1.983
20 1.9919


==> results/rates_bcjr/4-PAM/4-PAM_M=2_alpha=0.00_L=30km_mem=9_n=30000.txt <==
power rate 
-10 0.0099448
-9 0.015764
-8 0.02258
-7 0.035614
-6 0.059054
-5 0.082963
-4 0.12905
-3 0.1935
-2 0.28254
-1 0.39189
0 0.52301
1 0.68253
2 0.85549
3 1.0548
4 1.2553
5 1.447
6 1.6312
7 1.7747
8 1.8735
9 1.9325
10 1.9574
11 1.969
12 1.9899
13 1.992
14 1.98
15 1.9905
16 1.9907
17 1.9951
18 1.9946
19 1.9892
20 1.9951


==> results/rates_bcjr/4-PAM/4-PAM_M=3_alpha=0.00_L=30km_mem=9_n=30000.txt <==
power rate 
-10 0.01073
-9 0.01618
-8 0.022741
-7 0.036705
-6 0.060489
-5 0.086615
-4 0.13338
-3 0.19992
-2 0.28905
-1 0.40126
0 0.53555
1 0.69499
2 0.8723
3 1.062
4 1.2681
5 1.4591
6 1.644
7 1.7825
8 1.8767
9 1.9359
10 1.9579
11 1.9704
12 1.9904
13 1.992
14 1.9794
15 1.9917
16 1.9924
17 1.9954
18 1.9949
19 1.9898
20 1.995


==> results/rates_bcjr/4-PAM/4-PAM_M=4_alpha=0.00_L=30km_mem=9_n=30000.txt <==
power rate 
-10 0.010846
-9 0.01671
-8 0.023134
-7 0.037592
-6 0.061804
-5 0.08777
-4 0.13568
-3 0.20375
-2 0.29754
-1 0.41421
0 0.55589
1 0.72163
2 0.91055
3 1.1065
4 1.3123
5 1.4994
6 1.675
7 1.8018
8 1.888
9 1.9407
10 1.9638
11 1.9731
12 1.9907
13 1.9919
14 1.9731
15 1.9911
16 1.9934
17 1.9954
18 1.9962
19 1.9901
20 1.9951


==> results/rates_bcjr/4-PAM/se_4-PAM_M=1_alpha=0.20_L=30km_mem=5_n=100000.txt <==
power se 
-10 0.0067074
-9 0.011056
-8 0.016666
-7 0.027938
-6 0.041889
-5 0.065696
-4 0.10127
-3 0.14661
-2 0.20817
-1 0.28832
0 0.37953
1 0.4816
2 0.60469
3 0.72248
4 0.84855
5 0.98873
6 1.1101
7 1.2201
8 1.3216
9 1.3875
10 1.4466
11 1.4847
12 1.4943
13 1.5094
14 1.5187
15 1.5235
16 1.5263
17 1.5348
18 1.5286
19 1.5303
20 1.5278


==> results/rates_bcjr/4-PAM/se_4-PAM_M=2_alpha=0.20_L=30km_mem=5_n=100000.txt <==
power se 
-10 0.0072143
-9 0.011806
-8 0.017894
-7 0.029684
-6 0.044759
-5 0.070564
-4 0.10804
-3 0.15845
-2 0.22633
-1 0.31786
0 0.42452
1 0.54566
2 0.69036
3 0.83011
4 0.97474
5 1.1199
6 1.241
7 1.3389
8 1.4238
9 1.4752
10 1.5166
11 1.543
12 1.5521
13 1.5611
14 1.5678
15 1.5716
16 1.574
17 1.5788
18 1.5755
19 1.5766
20 1.5758


==> results/rates_bcjr/4-PAM/se_4-PAM_M=4_alpha=0.20_L=30km_mem=5_n=100000.txt <==
power se 
-10 0.0077589
-9 0.01237
-8 0.018742
-7 0.031124
-6 0.047166
-5 0.073816
-4 0.11265
-3 0.16618
-2 0.23698
-1 0.33347
0 0.4461
1 0.57278
2 0.72457
3 0.87129
4 1.0217
5 1.1674
6 1.2906
7 1.3849
8 1.4635
9 1.5094
10 1.5446
11 1.5676
12 1.575
13 1.5823
14 1.5886
15 1.5911
16 1.5927
17 1.5954
18 1.5933
19 1.5957
20 1.5943


==> results/rates_bcjr/Q4/4-QPSK_M=1_alpha=0.00_L=30km_mem=9_n=30000_.txt <==
power rate 
-5 0.046854
-4 0.072752
-3 0.11351
-2 0.15861
-1 0.23813
0 0.32696
1 0.45377
2 0.58509
3 0.82025
4 1.098
5 1.3937
6 1.5894
7 1.7824
8 1.8431
9 1.8845
10 1.9133



==> results/rates_bcjr/Q4/4-QPSK_M=2_alpha=0.00_L=30km_mem=9_n=30000_.txt <==
power rate 
-5 0.080264
-4 0.13675
-3 0.19166
-2 0.29567
-1 0.40543
0 0.57032
1 0.75096
2 0.94323
3 1.1751
4 1.4107
5 1.6047
6 1.7673
7 1.8484
8 1.903
9 1.9311
10 1.9519


==> results/rates_bcjr/Q4/4-QPSK_M=3_alpha=0.00_L=30km_mem=9_n=30000_.txt <==
power rate 
-5 0.09441
-4 0.15173
-3 0.22188
-2 0.32281
-1 0.45935
0 0.63262
1 0.82522
2 1.0381
3 1.2654
4 1.4691
5 1.6626
6 1.7857
7 1.8704
8 1.913
9 1.9354
10 1.944


==> results/rates_bcjr/Q4/4-QPSK_M=4_alpha=0.00_L=30km_mem=9_n=30000_.txt <==
power rate 
-5 0.10165
-4 0.1642
-3 0.22545
-2 0.33637
-1 0.47865
0 0.66027
1 0.86159
2 1.0777
3 1.2883
4 1.5205
5 1.6809
6 1.8035
7 1.884
8 1.9226
9 1.9429
10 1.9551


==> results/rates_bcjr/Q8/8-ASK_M=1_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.041417
-4 0.070228
-3 0.11744
-2 0.16413
-1 0.23445
0 0.33603
1 0.45238
2 0.59086
3 0.77012
4 0.93476
5 1.1164
6 1.2721
7 1.4707
8 1.5372
9 1.6877
10 1.7793
11 1.8013
12 1.8485
13 1.9038
14 1.8534
15 1.9126
16 1.94
17 1.9323
18 1.9165
19 1.8904
20 1.9769


==> results/rates_bcjr/Q8/8-ASK_M=2_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.084053
-4 0.13385
-3 0.20129
-2 0.29686
-1 0.41485
0 0.54904
1 0.74672
2 0.92713
3 1.1415
4 1.3598
5 1.5143
6 1.6788
7 1.8429
8 1.9467
9 2.0517
10 2.118
11 2.178
12 2.2086
13 2.2427
14 2.2377
15 2.2872
16 2.2686
17 2.2465
18 2.2676
19 2.2611
20 2.2998



==> results/rates_bcjr/Q8/8-ASK_M=3_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.099268
-4 0.15628
-3 0.2326
-2 0.33099
-1 0.4694
0 0.61828
1 0.79718
2 1.0028
3 1.2157
4 1.4075
5 1.6076
6 1.7536
7 1.9043
8 2.0391
9 2.1301
10 2.2117
11 2.2583
12 2.2929
13 2.319
14 2.3165
15 2.3291
16 2.3583
17 2.3154
18 2.3295
19 2.3163
20 2.3734



==> results/rates_bcjr/Q8/8-ASK_M=4_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.10843
-4 0.15815
-3 0.23791
-2 0.34178
-1 0.47465
0 0.66365
1 0.83423
2 1.0341
3 1.2664
4 1.4632
5 1.648
6 1.8266
7 1.9585
8 2.0848
9 2.1738
10 2.241
11 2.2906
12 2.314
13 2.344
14 2.3593
15 2.3709
16 2.3445
17 2.3876
18 2.3673
19 2.3968
20 2.3975



==> results/rates_bcjr/Q8/8-PAM_M=1_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.071457
-4 0.10978
-3 0.16246
-2 0.23221
-1 0.33307
0 0.4336
1 0.56684
2 0.71516
3 0.87556
4 1.0338
5 1.1996
6 1.3609
7 1.51
8 1.6411
9 1.7751
10 1.8461
11 1.9756
12 2.0408
13 2.0978
14 2.0987
15 2.1515
16 2.1666
17 2.1905
18 2.1913
19 2.1893
20 2.165


==> results/rates_bcjr/Q8/8-PAM_M=2_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.076471
-4 0.11922
-3 0.16765
-2 0.25657
-1 0.35423
0 0.47565
1 0.63279
2 0.8049
3 0.98753
4 1.1773
5 1.3709
6 1.5471
7 1.7319
8 1.8795
9 2.0006
10 2.099
11 2.2345
12 2.2874
13 2.3552
14 2.3437
15 2.388
16 2.4194



==> results/rates_bcjr/Q8/8-PAM_M=3_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.075486
-4 0.11809
-3 0.17043
-2 0.26161
-1 0.3549
0 0.50008
1 0.63906
2 0.80957
3 0.99257
4 1.1835
5 1.3725
6 1.5608
7 1.7353
8 1.8764
9 2.0249
10 2.1204
11 2.2532
12 2.2764
13 2.3491
14 2.402
15 2.4218
16 2.4316
17 2.4654
18 2.4174
19 2.4581
20 2.4683

==> results/rates_bcjr/Q8/8-PAM_M=4_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.078639
-4 0.1253
-3 0.18386
-2 0.25074
-1 0.37055
0 0.50807
1 0.66784
2 0.84485
3 1.0419
4 1.2525
5 1.4328
6 1.6225
7 1.8261
8 1.9684
9 2.082
10 2.2009
11 2.3082
12 2.3446
13 2.4076
14 2.4258
15 2.4608
16 2.4717
17 2.493
18 2.4524
19 2.4765
20 2.5312

==> results/rates_bcjr/Q8/8-SQAM_M=1_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.05093
-4 0.080064
-3 0.11878
-2 0.16136
-1 0.23572
0 0.32003
1 0.41216
2 0.50843
3 0.63787
4 0.78604
5 0.884
6 1.0695
7 1.1866
8 1.3216
9 1.4196
10 1.5146
11 1.5878
12 1.6103
13 1.6118
14 1.6686
15 1.7008
16 1.6926
17 1.67
18 1.7291
19 1.7084
20 1.6677



==> results/rates_bcjr/Q8/8-SQAM_M=2_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.089059
-4 0.13696
-3 0.20668
-2 0.30908
-1 0.41714
0 0.56531
1 0.73519
2 0.91704
3 1.1388
4 1.3345
5 1.4893
6 1.6917
7 1.821
8 1.9278
9 2.0289
10 2.0433
11 2.135
12 2.1622
13 2.1734
14 2.1678
15 2.1948
16 2.2108
17 2.2191
18 2.2556
19 2.2415
20 2.1499


==> results/rates_bcjr/Q8/8-SQAM_M=3_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.10987
-4 0.1514
-3 0.23571
-2 0.33364
-1 0.47874
0 0.62756
1 0.83207
2 1.0319
3 1.2318
4 1.4595
5 1.642
6 1.8146
7 1.9502
8 2.0806
9 2.1656
10 2.2147
11 2.2493
12 2.2886
13 2.3253
14 2.3011
15 2.3149
16 2.3284
17 2.3547
18 2.3413
19 2.3538
20 2.3507

==> results/rates_bcjr/Q8/8-SQAM_M=4_alpha=0.00_L=30km_mem=7.txt <==
power rate 
-5 0.10169
-4 0.16623
-3 0.24073
-2 0.34689
-1 0.4971
0 0.65132
1 0.84425
2 1.075
3 1.2905
4 1.5198
5 1.7329
6 1.8824
7 2.0346
8 2.1293
9 2.2327
10 2.2955
11 2.3476
12 2.357
13 2.3641
14 2.3975
15 2.3823
16 2.3679
17 2.3611
18 2.4005
19 2.3872
20 2.3917



==> results/rates_gibbs/Q16/se__paper__Gibbs__16-ring-qam__S=4__alpha=0.20__L=0km__mem=9__it=50__par=20__n=20000__burn=10__m=2-2__phase-offset=1__jlt_spacing=1.txt <==
power rate 
-5 0.075944
-4 0.12399
-3 0.18851
-2 0.28171
-1 0.40085
0 0.56002
1 0.79044
2 1.0081
3 1.2804
4 1.5724
5 1.8938
6 2.174
7 2.4306
8 2.6425
9 2.7965
10 2.909
11 2.9795
12 3.0199
13 3.0429
14 3.0626
15 3.0829
16 3.0939
17 3.0896
18 3.099
19 3.0986
20 3.0948


==> results/rates_gibbs/Q16/se__senst__Gibbs__16-ASK__S=4__alpha=0.20__L=0km__mem=9__it=50__par=20__n=20000__burn=10.txt <==
power rate 
-5 0.1241
-4 0.1877
-3 0.27826
-2 0.4054
-1 0.54753
0 0.76113
1 0.97882
2 1.2386
3 1.488
4 1.755
5 2.0487
6 2.2998
7 2.5821
8 2.789
9 2.9657
10 3.0851
11 3.172
12 3.2126
13 3.249
14 3.2713
15 3.2797
16 3.2835
17 3.2868
18 3.2884
19 3.2924
20 3.2951
21 3.2961
22 3.2922
23 3.295
24 3.2946
25 3.2972


==> results/rates_gibbs/Q16/se__senst__Gibbs__16-PAM__S=4__alpha=0.20__L=0km__mem=9__it=50__par=20__n=20000__burn=10.txt <==
power rate 
-5 0.099503
-4 0.15411
-3 0.23001
-2 0.32368
-1 0.45737
0 0.59843
1 0.77847
2 0.96401
3 1.1601
4 1.3811
5 1.6094
6 1.8235
7 2.068
8 2.3005
9 2.5375
10 2.7427
11 2.915
12 3.0429
13 3.1318
14 3.1999
15 3.2339
16 3.2672
17 3.2771
18 3.2847
19 3.296
20 3.3001
21 3.2994
22 3.3061
23 3.3063
24 3.3071
25 3.3076


==> results/rates_gibbs/Q32/se__paper__Gibbs__32-ring-qam__S=4__alpha=0.20__L=0km__mem=9__it=50__par=20__n=20000__burn=10__m=3-2__phase-offset=1__jlt_spacing=1.txt <==
power rate 
-5 0.088264
-4 0.1312
-3 0.21004
-2 0.30701
-1 0.44287
0 0.59854
1 0.82821
2 1.0714
3 1.3371
4 1.6381
5 1.9649
6 2.3098
7 2.637
8 2.9421
9 3.1781
10 3.3823
11 3.5105
12 3.6147
13 3.641
14 3.7205
15 3.7791
16 3.8078
17 3.8123
18 3.8301
19 3.8233
20 3.849


==> results/rates_gibbs/Q32/se__senst__Gibbs__32-ASK__S=4__alpha=0.20__L=0km__mem=9__it=50__par=20__n=20000__burn=10.txt <==
power rate 
-5 0.12453
-4 0.18931
-3 0.27855
-2 0.40639
-1 0.55175
0 0.75838
1 0.97666
2 1.2389
3 1.4951
4 1.7641
5 2.0556
6 2.3129
7 2.6009
8 2.8875
9 3.1481
10 3.3941
11 3.574
12 3.7394
13 3.8436
14 3.916
15 3.955
16 3.9988
17 4.0291
18 4.0232
19 4.0395
20 4.046
21 4.0549
22 4.0465
23 4.0464
24 4.0467
25 4.051
26 4.0556
27 4.0464
28 4.0479
29 4.0528
30 4.0557


==> results/rates_gibbs/Q32/se__senst__Gibbs__32-PAM__S=4__alpha=0.20__L=0km__mem=9__it=50__par=20__n=20000__burn=10.txt <==
power rate 
-5 0.096543
-4 0.15006
-3 0.22423
-2 0.31556
-1 0.44788
0 0.58314
1 0.76713
2 0.95158
3 1.1428
4 1.3621
5 1.5963
6 1.8142
7 2.0429
8 2.2941
9 2.5407
10 2.7859
11 3.0284
12 3.2568
13 3.476
14 3.6496
15 3.7673
16 3.8624
17 3.9261
18 3.9726
19 4.0056
20 4.0285
21 4.0448
22 4.0603
23 4.075
24 4.0675
25 4.076
26 4.0697
27 4.0815
28 4.0835
29 4.074
30 4.0837


==> results/rates_gibbs/Q4/senst__Gibbs__4-ASK__S=1__alpha=0.00__L=30km__mem=9__it=50__par=20__n=20000__burn=10.txt <==
power rate 
-5 0.050028
-4 0.079835
-3 0.12753
-2 0.19495
-1 0.30544
0 0.44686
1 0.60694
2 0.8176
3 1.0054
4 1.2248
5 1.4701
6 1.6237
7 1.7383
8 1.7963
9 1.8396
10 1.8897
11 1.8726
12 1.8889
13 1.8807
14 1.8898
15 1.89


==> results/rates_gibbs/Q4/senst__Gibbs__4-ASK__S=2__alpha=0.00__L=30km__mem=9__it=50__par=20__n=20000__burn=10.txt <==
power rate 
-5 0.095011
-4 0.13775
-3 0.21092
-2 0.30753
-1 0.4561
0 0.63456
1 0.82077
2 1.0368
3 1.2291
4 1.4292
5 1.5957
6 1.7331
7 1.8261
8 1.8814
9 1.9103
10 1.9316
11 1.9236
12 1.9205
13 1.9227
14 1.9284
15 1.9288


==> results/rates_gibbs/Q4/senst__Gibbs__4-ASK__S=3__alpha=0.00__L=30km__mem=9__it=50__par=20__n=20000__burn=10.txt <==
power rate 
-5 0.10783
-4 0.15888
-3 0.22609
-2 0.33575
-1 0.48662
0 0.65988
1 0.85525
2 1.0739
3 1.2628
4 1.4789
5 1.6368
6 1.7656
7 1.8473
8 1.8975
9 1.9236
10 1.9336
11 1.9465
12 1.9396
13 1.9495
14 1.9457
15 1.9482


==> results/rates_gibbs/Q4/senst__Gibbs__4-ASK__S=4__alpha=0.00__L=30km__mem=9__it=50__par=20__n=20000__burn=10.txt <==
power rate 
-5 0.11122
-4 0.17071
-3 0.24214
-2 0.35733
-1 0.48048
0 0.67081
1 0.86699
2 1.0874
3 1.3094
4 1.5024
5 1.6417
6 1.7918
7 1.8448
8 1.8923
9 1.9176
10 1.9446
11 1.9311
12 1.9457
13 1.9463
14 1.9504
15 1.9527


==> results/rates_gibbs/Q8/se__paper__Gibbs__8-ring-qam__S=4__alpha=0.20__L=0km__mem=9__it=50__par=20__n=20000__burn=10__m=1-2__phase-offset=0__jlt_spacing=1.txt <==
power rate 
-2 0.2223
0 0.4725
2 0.87332
4 1.3703
6 1.7798
8 2.0508
10 2.1991
12 2.2632
14 2.2756
16 2.2991
18 2.3012
20 2.3011


==> results/rates_gibbs/Q8/se__senst__Gibbs__8-ASK__S=4__alpha=0.20__L=0km__mem=9__it=50__par=20__n=20000__burn=10.txt <==
power rate 
-5 0.12165
-4 0.18462
-3 0.27488
-2 0.39842
-1 0.53921
0 0.75714
1 0.96796
2 1.2227
3 1.4515
4 1.7104
5 1.921
6 2.1238
7 2.2612
8 2.3446
9 2.4083
10 2.4364
11 2.4569
12 2.4683
13 2.4743
14 2.4774
15 2.4772
16 2.4768
17 2.4766
18 2.4798
19 2.4784
20 2.479


==> results/rates_gibbs/Q8/se__senst__Gibbs__8-PAM__S=4__alpha=0.20__L=0km__mem=9__it=50__par=20__n=20000__burn=10.txt <==
power rate 
-5 0.10615
-4 0.16249
-3 0.24256
-2 0.33989
-1 0.47698
0 0.61891
1 0.80521
2 0.98851
3 1.1858
4 1.3896
5 1.609
6 1.8241
7 2.0106
8 2.1673
9 2.2861
10 2.3666
11 2.4154
12 2.4524
13 2.4724
14 2.4831
15 2.487
16 2.4888
17 2.4895
18 2.4908
19 2.491
20 2.4906


==> results/rates_gibbs/Q8/senst__Gibbs__8-ASK__S=1__alpha=0.00__L=30km__mem=7__it=50__par=20__n=20000__burn=10.txt <==
power rate 
-5 0.05265
-4 0.081566
-3 0.13458
-2 0.20554
-1 0.30849
0 0.42436
1 0.57753
2 0.75178
3 0.97196
4 1.164
5 1.3605
6 1.492
7 1.6064
8 1.7162
9 1.804
10 1.8415
11 1.8927
12 1.9019
13 1.9665
14 1.9811
15 1.9661
16 1.9507
17 2.0052
18 1.914
19 1.9193
20 1.9642


==> results/rates_gibbs/Q8/senst__Gibbs__8-ASK__S=2__alpha=0.00__L=30km__mem=7__it=50__par=20__n=20000__burn=10.txt <==
power rate 
-5 0.096752
-4 0.1443
-3 0.21593
-2 0.32212
-1 0.45348
0 0.61385
1 0.80904
2 0.98329
3 1.1922
4 1.3568
5 1.583
6 1.7066
7 1.8512
8 1.9561
9 2.023
10 2.0879
11 2.123
12 2.1053
13 2.1746
14 2.1742
15 2.1729
16 2.1855
17 2.1705
18 2.1679
19 2.2
20 2.1746


==> results/rates_gibbs/Q8/senst__Gibbs__8-ASK__S=3__alpha=0.00__L=30km__mem=7__it=50__par=20__n=20000__burn=10.txt <==
power rate 
-5 0.10805
-4 0.16455
-3 0.23615
-2 0.33653
-1 0.46305
0 0.64196
1 0.82326
2 1.0344
3 1.2231
4 1.4194
5 1.5959
6 1.7551
7 1.8988
8 1.9885
9 2.0656
10 2.1203
11 2.19
12 2.1768
13 2.2167
14 2.2111
15 2.2352
16 2.2279
17 2.2502
18 2.2141


==> results/rates_gibbs/Q8/senst__Gibbs__8-ASK__S=4__alpha=0.00__L=30km__mem=7__it=50__par=20__n=20000__burn=10.txt <==
power rate 
-5 0.11087
-4 0.16435
-3 0.24514
-2 0.34607
-1 0.49778
0 0.67344
1 0.84042
2 1.037
3 1.2506
4 1.4432
5 1.625
6 1.7961
7 1.9273
8 2.0253
9 2.0945
10 2.1722
11 2.217
12 2.2497
13 2.2822
14 2.2691
15 2.2528
16 2.2713


==> results/rates_gibbs/iterations/Gibbs_iterations_it=1.txt <==
power rate 
-5 0.10075
-4 0.14836
-3 0.20915
-2 0.30862
-1 0.40621
0 0.60558
1 0.76501
2 0.91399
3 1.0845
4 1.1473
5 1.3448
6 1.3592
7 1.3056
8 1.3277
9 1.3067
10 1.3327
11 1.2773
12 1.3821
13 1.2749
14 1.2588
15 1.1841


==> results/rates_gibbs/iterations/Gibbs_iterations_it=10.txt <==
power rate 
-5 0.11007
-4 0.169
-3 0.23853
-2 0.35009
-1 0.46854
0 0.65868
1 0.85229
2 1.0624
3 1.2816
4 1.4545
5 1.5936
6 1.7231
7 1.746
8 1.795
9 1.8104
10 1.8457
11 1.8275
12 1.8312
13 1.8043
14 1.8274
15 1.8218


==> results/rates_gibbs/iterations/Gibbs_iterations_it=2.txt <==
power rate 
-5 0.10621
-4 0.15813
-3 0.22177
-2 0.32767
-1 0.43319
0 0.63129
1 0.80458
2 0.98153
3 1.1785
4 1.283
5 1.4451
6 1.5217
7 1.4708
8 1.5169
9 1.5044
10 1.543
11 1.5016
12 1.5519
13 1.4692
14 1.4531
15 1.4361


==> results/rates_gibbs/iterations/Gibbs_iterations_it=20.txt <==
power rate 
-5 0.11134
-4 0.17074
-3 0.24113
-2 0.35494
-1 0.47713
0 0.66635
1 0.86076
2 1.0779
3 1.2975
4 1.4828
5 1.6215
6 1.7641
7 1.8035
8 1.8559
9 1.8729
10 1.9027
11 1.8865
12 1.902
13 1.8876
14 1.9041
15 1.9003


==> results/rates_gibbs/iterations/Gibbs_iterations_it=5.txt <==
power rate 
-5 0.10809
-4 0.1659
-3 0.23371
-2 0.34323
-1 0.45874
0 0.64965
1 0.83831
2 1.0344
3 1.2533
4 1.4008
5 1.5451
6 1.6564
7 1.6496
8 1.7033
9 1.7044
10 1.7457
11 1.7151
12 1.7423
13 1.6672
14 1.6962
15 1.6937


==> results/sum-product/4-ASK/4-ASK_alpha=0.00_L=30km_mem=9.txt <==
power rate
 -13.0000 0.0031
 -12.0000 0.0054
 -11.0000 0.0069
-10.0000 0.0147
-9.0000 0.0208
-8.0000 0.0309
-7.0000 0.0453
-6.0000 0.0704
-5.0000 0.1126
-4.0000 0.1731
-3.0000 0.2506
-2.0000 0.3669
-1.0000 0.5260
0 0.6985
1.0000 0.9021
2.0000 1.1400
3.0000 1.3574
4.0000 1.5586
5.0000 1.7414
6.0000 1.8592
7.0000 1.9292
8.0000 1.9624
9.0000 1.9792
10.0000 1.9874
11.0000 1.9925
12.0000 1.9962
13.0000 1.9971
14.0000 1.9962
15.0000 1.9965
16.0000 1.9975
17.0000 1.9970
18.0000 1.9950

==> results/sum-product/4-PAM/4-PAM_alpha=0.00_L=30km_mem=9.txt <==
power rate
   -13.0000    0.0017
  -12.0000    0.0031
  -11.0000    0.0066
  -10.0000    0.0101
   -9.0000    0.0165
   -8.0000    0.0229
   -7.0000    0.0378
   -6.0000    0.0613
   -5.0000    0.0910
   -4.0000    0.1442
   -3.0000    0.2087
   -2.0000    0.2797
   -1.0000    0.4179
         0    0.5555
    1.0000    0.7218
    2.0000    0.9149
    3.0000    1.1239
    4.0000    1.3194
    5.0000    1.5106
    6.0000    1.6983
    7.0000    1.8187
    8.0000    1.9124
    9.0000    1.9540
   10.0000    1.9787
   11.0000    1.9902
   12.0000    1.9947
   13.0000    1.9956
   14.0000    1.9986
   15.0000    1.9969
   16.0000    1.9972
   17.0000    1.9981
   18.0000    1.9986

==> results/sum-product/4-QPSK_alpha=0.00_L=30km_mem=9.txt <==
power rate
  -13.0000    0.0025
  -12.0000    0.0046
  -11.0000    0.0082
  -10.0000    0.0114
   -9.0000    0.0172
   -8.0000    0.0275
   -7.0000    0.0441
   -6.0000    0.0683
   -5.0000    0.1064
   -4.0000    0.1463
   -3.0000    0.2448
   -2.0000    0.3474
   -1.0000    0.5008
         0    0.6810
    1.0000    0.8860
    2.0000    1.1131
    3.0000    1.3532
    4.0000    1.5704
    5.0000    1.7415
    6.0000    1.8502
    7.0000    1.9079
    8.0000    1.9457
    9.0000    1.9655
   10.0000    1.9729
   11.0000    1.9795
   12.0000    1.9840
   13.0000    1.9850
   14.0000    1.9888
   15.0000    1.9875
   16.0000    1.9866
   17.0000    1.9878
   18.0000    1.9865

==> results/sum-product/8-ASK/8-ASK_alpha=0.00_L=30km_mem=7.txt <==
power rate  
  -13.0000    0.0023
  -12.0000    0.0048
  -11.0000    0.0093
  -10.0000    0.0135
   -9.0000    0.0187
   -8.0000    0.0296
   -7.0000    0.0449
   -6.0000    0.0629
   -5.0000    0.1020
   -4.0000    0.1736
   -3.0000    0.2587
   -2.0000    0.3616
   -1.0000    0.5017
         0    0.6865
    1.0000    0.8753
    2.0000    1.0897
    3.0000    1.3322
    4.0000    1.5440
    5.0000    1.7212
    6.0000    1.9047
    7.0000    2.0746
    8.0000    2.1975
    9.0000    2.2985
   10.0000    2.3750
   11.0000    2.4311
   12.0000    2.5008
   13.0000    2.5342
   14.0000    2.5186
   15.0000    2.5176
   16.0000    2.5284
   17.0000    2.5311
   18.0000    2.5340

==> results/sum-product/8-PAM/8-PAM_alpha=0.00_L=30km_mem=7.txt <==
power rate
-13.0000    0.0028
  -12.0000   -0.0003
  -11.0000    0.0055
  -10.0000    0.0085
   -9.0000    0.0125
   -8.0000    0.0189
   -7.0000    0.0258
   -6.0000    0.0494
   -5.0000    0.0783
   -4.0000    0.1154
   -3.0000    0.1743
   -2.0000    0.2581
   -1.0000    0.3805
         0    0.5147
    1.0000    0.6809
    2.0000    0.8389
    3.0000    1.0534
    4.0000    1.2683
    5.0000    1.4468
    6.0000    1.6373
    7.0000    1.8302
    8.0000    1.9982
    9.0000    2.1806
   10.0000    2.2823
   11.0000    2.4208
   12.0000    2.4909
   13.0000    2.5755
   14.0000    2.6121
   15.0000    2.6120
   16.0000    2.6408
   17.0000    2.6648
   18.0000    2.6921

==> results/sum-product/8-QAM_alpha=0.00_L=30km_mem=7.txt <==
power rate
  -13.0000    0.0033
  -12.0000    0.0032
  -11.0000    0.0100
  -10.0000    0.0130
   -9.0000    0.0179
   -8.0000    0.0323
   -7.0000    0.0371
   -6.0000    0.0698
   -5.0000    0.1081
   -4.0000    0.1795
   -3.0000    0.2461
   -2.0000    0.3748
   -1.0000    0.5063
         0    0.6711
    1.0000    0.8790
    2.0000    1.0980
    3.0000    1.3553
    4.0000    1.5845
    5.0000    1.7736
    6.0000    1.9614
    7.0000    2.1424
    8.0000    2.2210
    9.0000    2.3216
   10.0000    2.3403
   11.0000    2.4296
   12.0000    2.4525
   13.0000    2.4773
   14.0000    2.4453
   15.0000    2.4648
   16.0000    2.5088
   17.0000    2.4970
   18.0000    2.5111
